Internal Shocks from Variable Outflows in Classical Novae

We present one-dimensional hydrodynamical simulations including radiative losses, of internal shocks in the outflows from classical novae, to explore the role of shocks in powering multi-wavelength emission from radio to gamma-ray wavelengths. Observations support a picture in which the initial phases of some novae generate a slow, equatorially-focused outflow (directly from the outer Lagrange point, or from a circumbinary disk), which then transitions to, or is overtaken by, a faster more isotropic outflow from the white dwarf which collides and shocks the slower flow, powering gamma-ray and optical emission through reprocessing by the ejecta. However, the common occurence of multiple peaks in nova light curves suggests that the outflow's acceleration need not be monotonic, but instead can involve successive transitions between "fast" and "slow" modes. Such a time-fluctuating outflow velocity naturally can reproduce several observed properties of nova, such as correlated gamma-ray and optical flares, expansion of the photosphere coincident with (though lagging slightly) the peak flare luminosity, and complex time-evolution of spectral lines (including accelerating, decelerating, and merging velocity components). While the shocks are still deeply embedded during the gamma-ray emission, the onset of $\sim$ keV X-ray and $\sim 10$ GHz radio synchrotron emission is typically delayed until the forward shock of the outermost monolithic shell (created by merger of multiple internal shock-generated shells) reaches a sufficiently low column through the dense external medium generated by the earliest phase of the outburst.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
